Recognizing Rigid Patterns of Unlabeled Point Clouds by Complete and Continuous Isometry Invariants with no False Negatives and no False Positives

Rigid structures such as cars or any other solid objects are often represented by finite clouds of unlabeled points. The most natural equivalence on these point clouds is rigid motion or isometry maintaining all inter-point distances. Rigid patterns of point clouds can be reliably compared only by complete isometry invariants that can also be called equivariant descriptors without false negatives (isometric clouds having different descriptions) and without false positives (non-isometric clouds with the same description). Noise and motion in data motivate a search for invariants that are continuous under perturbations of points in a suitable metric. We propose the first continuous and complete invariant of unlabeled clouds in any Euclidean space. For a fixed dimension, the new metric for this invariant is computable in a polynomial time in the number of points.

==> CVPR2023arxiv_abstract.txt <==
Title

Recognizing Rigid Patterns of Unlabeled Point Clouds by Complete and Continuous Isometry Invariants with no False Negatives and no False Positives

Abstract

Rigid structures such as cars or any other solid objects are often represented by finite clouds of unlabeled points. The most natural equivalence on these point clouds is rigid motion or isometry maintaining all inter-point distances.

Rigid patterns of point clouds can be reliably compared only by complete isometry invariants that can also be called equivariant descriptors without false negatives (isometric clouds having different descriptions) and without false positives (non-isometric clouds with the same description).

Noise and motion in data motivate a search for invariants that are continuous under perturbations of points in a suitable metric. We propose the first continuous and complete invariant of unlabeled clouds in any Euclidean space. For a fixed dimension, the new metric for this invariant is computable in a polynomial time in the number of points.

Comments

This conference version (8 pages without references) will appear in the Proceedings of CVPR (Computer Vision and Pattern Recognition), https://cvpr2023.thecvf.com. 

The latest version is maintained at http://kurlin.org/projects/cloud-isometry-spaces/distance-based-invariants.pdf (10 pages, 5 figures). 

The extended versions of sections 3 and 4 with all proofs and larger examples are in the separate papers:
http://arxiv.org/abs/2303.14161 for metric spaces, http://arxiv.org/abs/2303.13486 for Euclidean spaces. 

MSC codes 

51N20; 51K05; 51F20; 51F30; 68U05 
